An $(\infty,1)$-category of conically smooth stratified bordisms

To study derived defect topological quantum field theories, we construct an $(\infty,1)$-category of stratified bordisms and sketch its $(\infty,d)$-dimensional analogue. In the first chapters we develop a method for constructing symmetric monoidal $(\infty,1)$-categories, inspired by Segal spaces but better suited to geometric inputs, which we call interval Segal spaces. Using this framework, we construct the $(\infty,1)$-category of $d$-dimensional smooth manifolds via smooth $\infty$-sheaves thereof, in an attempt to address fibrancy issues present in prior work on this subject. We further equip this category with a symmetric monoidal structure, compute its homotopy 1-category, and extend the construction to manifolds endowed with tangential structures, obtaining the interval Segal space of $d$-dimensional bordisms with tangential structure. To model the stratifications supporting topological defects, we work with conically smooth stratified spaces, a suitably smooth framework for conical stratifications. We define stratified topological manifolds as stratified $\mathcal{B}$-manifolds for a suitable $(\infty,1)$-category of basics $\mathcal{B}$. Using these, we construct an interval Segal space whose objects are compact closed stratified topological $(d-1)$-manifolds and whose 1-morphisms are stratified $d$-dimensional bordisms, and we endow it with a symmetric monoidal structure. We also use tangential structures on conically smooth stratified spaces to formulate a notion of defect labels, aiming toward bordisms with labeled defects in the style of Carqueville et al. Finally, we sketch a higher-dimensional generalization of the interval category to a category of $d$-cubes for $d>1$, conjecturally presenting $(\infty,d)$-categories, and outline how stratified factorization homology may be used to produce derived stratified defect TQFTs.

==> Tikzit_styles/thesis_styles_final.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{endpoint}=[fill={rgb,255: red,191; green,0; blue,64}, draw=none, shape=circle, inner sep=1pt, outer sep=2pt]
\tikzstyle{endpoint_yellow}=[fill={rgb,255: red,209; green,195; blue,34}, draw={rgb,255: red,209; green,195; blue,34}, shape=circle, inner sep=1pt, outer sep=2pt]
\tikzstyle{endpoint_blue}=[fill=blue, draw=blue, shape=circle, inner sep=1pt, outer sep=2pt]
\tikzstyle{dir}=[stealth]
\tikzstyle{dot}=[fill=black, draw=none, shape=circle, inner sep=1pt]
\tikzstyle{endpoint_yellow_small}=[fill={rgb,255: red,209; green,195; blue,34}, draw={rgb,255: red,209; green,195; blue,34}, shape=circle, inner sep=0.8pt, outer sep=1.2pt]
\tikzstyle{0 strat}=[fill=black, draw=white, shape=circle, inner sep=1.1pt, outer sep=1.155pt]
\tikzstyle{0 strat red}=[fill={rgb,255: red,191; green,0; blue,64}, draw=white, shape=circle, inner sep=1.1pt, outer sep=1.155pt]
\tikzstyle{0 strat yellow}=[fill={rgb,255: red,209; green,195; blue,34}, draw=white, shape=circle, inner sep=1.1pt, outer sep=1.155pt]
\tikzstyle{0 strat white}=[fill=white, draw=white, shape=circle, inner sep=1.1pt, outer sep=1.155pt]
\tikzstyle{wide_dot}=[fill=black, draw=black, shape=circle, inner sep=1.2pt]
\tikzstyle{col dot}=[fill={rgb,255: red,255; green,191; blue,191}, draw={rgb,255: red,255; green,191; blue,191}, shape=circle, inner sep=1pt]

% Edge styles
\tikzstyle{open_int}=[-, draw={rgb,255: red,191; green,0; blue,64}, ultra thick, line cap=round]
\tikzstyle{ts-dashed}=[-, dashed]
\tikzstyle{ts-dashed-red}=[-, dashed, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{open_int_green}=[-, draw={rgb,255: red,209; green,195; blue,34}, ultra thick, line cap=round]
\tikzstyle{open_int_blue}=[-, draw=blue, ultra thick, line cap=round]
\tikzstyle{geometric}=[-, line cap=round, very thick]
\tikzstyle{red shade}=[-, fill={rgb,255: red,191; green,0; blue,64}, opacity=0.2, draw=none]
\tikzstyle{box}=[-, thick, line cap=round corners]
\tikzstyle{blue shade}=[-, fill=blue, draw=none, opacity=0.2]
\tikzstyle{geometric shaded}=[-, draw=black, opacity=0.6, fill={rgb,255: red,128; green,128; blue,128}, thick]
\tikzstyle{dir}=[->, >=stealth]
\tikzstyle{cd-ar}=[->, >=latex]
\tikzstyle{red shade low op}=[-, fill={rgb,255: red,191; green,0; blue,64}, opacity=0.1, draw=none]
\tikzstyle{new edge style 0}=[-, line cap=round, ultra thick, fill=white, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{ts-dashed-grey}=[-, dashed, draw={rgb,255: red,191; green,191; blue,191}]
\tikzstyle{cube_1}=[-, fill={rgb,255: red,191; green,0; blue,64}, opacity=0.1, draw={rgb,255: red,191; green,0; blue,64}, dashed]
\tikzstyle{cube_2}=[-, draw={rgb,255: red,191; green,0; blue,64}, fill={rgb,255: red,191; green,0; blue,64}, opacity=0.2, dashed]
\tikzstyle{cube_fill_1}=[-, fill={rgb,255: red,191; green,0; blue,64}, draw={rgb,255: red,191; green,0; blue,64}, opacity=0.1]
\tikzstyle{new edge style 1}=[-]
\tikzstyle{open_int_blue_dash}=[-, draw=blue, ultra thick, line cap=round, dashed]
\tikzstyle{open_int_blue_2_dash}=[-, draw=blue, dashed]
\tikzstyle{open_int_blue_2}=[-, draw=blue, thick]
\tikzstyle{defect patch 1}=[-, draw=none, fill={rgb,255: red,255; green,128; blue,0}, opacity=0.5]
\tikzstyle{defect patch 2}=[-, draw=none, fill={rgb,255: red,255; green,191; blue,191}, opacity=0.5]
\tikzstyle{defect patch 1 dark}=[-, draw=none, fill={rgb,255: red,255; green,128; blue,0}, opacity=0.8]
\tikzstyle{defect patch 2 dark}=[-, draw=none, fill={rgb,255: red,255; green,191; blue,191}, opacity=0.8]
\tikzstyle{defect line 1}=[-, fill=none, draw={rgb,255: red,255; green,128; blue,0}, opacity=0.5, ultra thick]
\tikzstyle{defect line 2}=[-, draw={rgb,255: red,255; green,191; blue,191}, opacity=0.5, ultra thick]
\tikzstyle{defect line 1 dark}=[-, fill=none, draw={rgb,255: red,255; green,128; blue,0}, opacity=0.8, ultra thick]
\tikzstyle{defect line 2 dark}=[-, draw={rgb,255: red,255; green,191; blue,191}, opacity=0.8, ultra thick]
\tikzstyle{dir thick}=[->, thick, >=stealth]
\tikzstyle{defect line 3}=[-, draw={rgb,255: red,191; green,0; blue,64}, thick]
\tikzstyle{defect line 3 dashed}=[-, draw={rgb,255: red,191; green,0; blue,64}, thick, dashed]
\tikzstyle{defect patch b}=[-, fill={rgb,255: red,114; green,178; blue,255}, draw=none, opacity=0.5]
\tikzstyle{squig}=[coil, ->]
\tikzstyle{cd-ar red}=[->, >=latex, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{white patch}=[-, fill=white, draw=none]
\tikzstyle{defect line 3 ds}=[-, draw={rgb,255: red,191; green,0; blue,64}, dashed, thick]

